Rapid destruction of planetary debris around white dwarfs through aeolian erosion

The discovery of numerous debris disks around white dwarfs (WDs), gave rise to extensive study of such disks and their role in polluting WDs, but the formation and evolution of these disks is not yet well understood. Here we study the role of aeolian (wind) erosion in the evolution of solids in WD debris disks. Aeolian erosion is a destructive process that plays a key role in shaping the properties and size-distribution of planetesimals, boulders and pebbles in gaseous protoplanetary disks. Our analysis of aeolian erosion in WD debris disks shows it can also play an important role in these environments. We study the effects of aeolian erosion under different conditions of the disk, and its erosive effect on planetesimals and boulders of different sizes. We find that solid bodies smaller than $\sim 5 \rm{km}$ will be eroded within the short disk lifetime. We compare the role of aeolian erosion in respect to other destructive processes such as collisional fragmentation and thermal ablation. We find that aeolian erosion is the dominant destructive process for objects with radius $\lesssim 10^3 \rm{cm}$ and at distances $\lesssim 0.6 R_\odot$ from the WD. Thereby, aeolian erosion constitutes the main destructive pathway linking fragmentational collisions operating on large objects with sublimation of the smallest objects and Poynting-Robertson drag, which leads to the accretion of the smallest particles onto the photosphere of WDs, and the production of polluted WDs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
